Simultaneous Feature Aggregating and Hashing for Large-scale Image Search

In most state-of-the-art hashing-based visual search systems, local image descriptors of an image are first aggregated as a single feature vector. This feature vector is then subjected to a hashing function that produces a binary hash code. In previous work, the aggregating and the hashing processes are designed independently. In this paper, we propose a novel framework where feature aggregating and hashing are designed simultaneously and optimized jointly. Specifically, our joint optimization produces aggregated representations that can be better reconstructed by some binary codes. This leads to more discriminative binary hash codes and improved retrieval accuracy. In addition, we also propose a fast version of the recently-proposed Binary Autoencoder to be used in our proposed framework. We perform extensive retrieval experiments on several benchmark datasets with both SIFT and convolutional features. Our results suggest that the proposed framework achieves significant improvements over the state of the art.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> svm-complexity.txt <==
http://stackoverflow.com/questions/11508788/whats-the-difference-between-libsvm-and-liblinear
https://www.quora.com/What-is-the-computational-complexity-of-an-SVM
http://stackoverflow.com/questions/16585465/training-complexity-of-linear-svm

QR factorization
http://math.stackexchange.com/questions/501018/what-is-the-operation-count-for-qr-factorization-using-householder-transformatio
QR factorization of matrix (m,n), m>n --> 2mn^2?2n^3/3 --> neu ma tran vuong la n^3

